Cut-edge centralities in an undirected graph

A centrality measure of the cut-edges of an undirected graph, given in [Altafini et al.~SIMAX 2023] and based on Kemeny's constant, is revisited. A numerically more stable expression is given to compute this measure, and an explicit expression is provided for some classes of graphs, including one-path graphs and trees formed by three or more branches. These results theoretically confirm the good physical behaviour of this centrality measure, experimentally observed in [Altafini et al.~SIMAX 2023]. Numerical tests are reported to check the stability and to confirm the good physical behaviour.

==> err.txt <==
   1.0000000e+00   2.0770831e-15   1.8353591e-02   1.8646025e-03   1.8670295e-04   2.6957314e-05   6.7260007e-05   1.9937475e-02   5.8586806e+00   1.0902647e+02
   2.0000000e+00   1.7765927e-16   1.6063818e-02   1.6353301e-03   1.6381261e-04   2.4005286e-05   3.4202017e-04   2.5535164e-02   1.0709820e+01   1.9792403e+02
   3.0000000e+00   7.4250587e-15   1.4345667e-02   1.4622895e-03   1.4651031e-04   5.0331186e-05   2.4710803e-03   1.6135120e-01   2.2731674e+01   3.2301305e+03
   4.0000000e+00   7.4250587e-15   1.4345667e-02   1.4622895e-03   1.4651031e-04   5.0331186e-05   2.4710803e-03   1.6135120e-01   2.2731674e+01   3.2301305e+03
   5.0000000e+00   1.7765927e-16   1.6063818e-02   1.6353304e-03   1.6374605e-04   3.0660444e-05   9.2670067e-06   2.5535164e-02   7.3822923e+00   1.9792403e+02
   6.0000000e+00   1.2293227e-15   1.4345667e-02   1.4622945e-03   1.4651030e-04   5.0331288e-05   2.4710803e-03   1.6135120e-01   2.2731674e+01   3.2301305e+03
   7.0000000e+00   1.2293227e-15   1.4345667e-02   1.4622945e-03   1.4651030e-04   5.0331237e-05   2.4710803e-03   1.6135120e-01   2.2731674e+01   3.2301305e+03
   8.0000000e+00   2.0770831e-15   1.8353591e-02   1.8646026e-03   1.8670295e-04   2.5966630e-05   6.7259660e-05   1.9937478e-02   5.8586806e+00   1.0902647e+02
   9.0000000e+00   2.5969302e-16   1.6063818e-02   1.6353301e-03   1.6374606e-04   3.0660473e-05   9.2667774e-06   2.5535164e-02   7.3822924e+00   1.9792403e+02
   1.0000000e+01   7.4250587e-15   1.4345667e-02   1.4622895e-03   1.4651032e-04   5.0331288e-05   2.4710803e-03   1.6135120e-01   2.2731674e+01   3.2301305e+03
   1.1000000e+01   7.4250587e-15   1.4345667e-02   1.4622895e-03   1.4651032e-04   5.0331237e-05   2.4710803e-03   1.6135120e-01   2.5465262e+01   3.2301305e+03
   1.2000000e+01   2.5969302e-16   1.6063818e-02   1.6353298e-03   1.6374606e-04   3.0660473e-05   9.2667774e-06   7.7401172e-03   7.3822923e+00   1.9792403e+02
   1.3000000e+01   7.4250587e-15   1.4345667e-02   1.4622945e-03   1.4651032e-04   5.0331339e-05   2.4710803e-03   1.6135120e-01   2.5465262e+01   3.2301305e+03
   1.4000000e+01   7.4250587e-15   1.4345667e-02   1.4622945e-03   1.4651032e-04   5.0331288e-05   2.4710803e-03   1.6135120e-01   2.5465262e+01   3.2301305e+03


==> err1.txt <==
   1.0000000e+00   2.2024778e-14   4.5070367e-02   4.6901785e-03   4.7091604e-04   4.9540893e-05   3.1714931e-05   8.7523434e-03   2.2350493e+00   2.0243986e+01
   2.0000000e+00   3.5049957e-14   3.8746494e-02   4.0424382e-03   4.0598777e-04   4.5043392e-05   4.7118527e-06   1.9208580e-02   2.5760617e+00   3.4325003e+01
   3.0000000e+00   3.7328899e-14   3.6551461e-02   3.8240433e-03   3.8415946e-04   4.4790561e-05   2.5700266e-04   1.9346685e-02   7.8483370e+00   6.9483371e+01
   4.0000000e+00   2.5048818e-13   3.3219475e-02   3.4795142e-03   3.4997693e-04   2.6630204e-05   3.0528208e-03   4.7802429e-02   2.7119216e+01   3.8263064e+03
   5.0000000e+00   2.5048818e-13   3.3219475e-02   3.4795142e-03   3.4997694e-04   2.6630204e-05   3.0528208e-03   4.7802429e-02   2.7119216e+01   3.8263064e+03
   6.0000000e+00   3.7328899e-14   3.6551461e-02   3.8240435e-03   3.8411935e-04   4.8800456e-05   1.4398129e-04   7.0248866e-04   5.8434200e+00   6.9483372e+01
   7.0000000e+00   3.2675082e-13   3.3219475e-02   3.4795142e-03   3.4997693e-04   2.6630240e-05   3.0528203e-03   4.7802434e-02   2.7119216e+01   3.8263064e+03
   8.0000000e+00   3.2675082e-13   3.3219475e-02   3.4795142e-03   3.4997694e-04   2.6630240e-05   3.0528208e-03   4.7802429e-02   2.7119216e+01   3.8263064e+03
   9.0000000e+00   3.5049957e-14   3.8746494e-02   4.0424383e-03   4.0597459e-04   4.5043392e-05   4.7116277e-06   1.4817482e-02   3.4542810e+00   3.4325003e+01
   1.0000000e+01   5.0149768e-15   3.6551461e-02   3.8240435e-03   3.8413941e-04   4.8800436e-05   1.4398114e-04   7.0249236e-04   7.8483370e+00   1.2900839e+02
   1.1000000e+01   9.3476868e-14   3.3219475e-02   3.4795142e-03   3.4997693e-04   2.6630277e-05   3.0528208e-03   4.7802429e-02   2.7119216e+01   3.8263064e+03
   1.2000000e+01   9.3476868e-14   3.3219475e-02   3.4795142e-03   3.4997693e-04   2.6630277e-05   3.0528208e-03   4.7802429e-02   2.7119216e+01   3.8263064e+03
   1.3000000e+01   5.0149768e-15   3.6551461e-02   3.8240435e-03   3.8413940e-04   4.8800436e-05   1.4398114e-04   7.0249236e-04   7.8483371e+00   1.2900839e+02
   1.4000000e+01   2.4151611e-13   3.3219475e-02   3.4795142e-03   3.4997693e-04   2.6630314e-05   3.0528203e-03   4.7802429e-02   2.7119216e+01   3.8263064e+03
   1.5000000e+01   2.4151611e-13   3.3219475e-02   3.4795142e-03   3.4997693e-04   2.6630314e-05   3.0528203e-03   4.7802429e-02   2.7119216e+01   3.8263064e+03
   1.6000000e+01   2.2024778e-14   4.5070367e-02   4.6901785e-03   4.7091604e-04   4.9540915e-05   2.7525545e-06   1.0475716e-02   2.2350493e+00   2.0243986e+01
   1.7000000e+01   4.4780160e-14   3.8746494e-02   4.0424382e-03   4.0597020e-04   4.5043359e-05   9.2533545e-05   1.0426383e-02   3.4542810e+00   3.4325003e+01
   1.8000000e+01   9.0996619e-15   3.6551461e-02   3.8240433e-03   3.8411935e-04   4.6795571e-05   5.6510765e-05   7.0249359e-04   9.8532541e+00   6.9483371e+01
   1.9000000e+01   3.4469497e-13   3.3219475e-02   3.4795178e-03   3.4997692e-04   9.0110846e-06   3.0528208e-03   4.7802434e-02   2.7119216e+01   3.8263064e+03
   2.0000000e+01   3.4469497e-13   3.3219475e-02   3.4795178e-03   3.4997693e-04   2.6630093e-05   3.0528208e-03   4.7802434e-02   2.7119216e+01   3.8263064e+03
   2.1000000e+01   9.0996619e-15   3.6551461e-02   3.8240433e-03   3.8411935e-04   4.6795571e-05   5.6510765e-05   2.0751670e-02   9.8532541e+00   6.9483372e+01
   2.2000000e+01   2.7740441e-13   3.3219475e-02   3.4795178e-03   3.4997692e-04   9.0110478e-06   3.0528203e-03   4.7802439e-02   2.7119216e+01   3.8263064e+03
   2.3000000e+01   2.7740441e-13   3.3219475e-02   3.4795178e-03   3.4997693e-04   9.0110478e-06   3.0528203e-03   4.7802434e-02   2.7119216e+01   3.8263064e+03
   2.4000000e+01   4.4780160e-14   3.8746494e-02   4.0424382e-03   4.0597459e-04   4.5043359e-05   4.8622549e-05   1.0426382e-02   3.4542810e+00   3.4325003e+01
   2.5000000e+01   7.3674132e-15   3.6551461e-02   3.8240435e-03   3.8411936e-04   4.6795571e-05   1.4398098e-04   2.0751671e-02   9.8532541e+00   6.9483372e+01
   2.6000000e+01   2.9983460e-13   3.3219475e-02   3.4795178e-03   3.4997692e-04   2.6630204e-05   3.0528208e-03   4.7802434e-02   6.5219706e+00   3.8263064e+03
   2.7000000e+01   2.9983460e-13   3.3219475e-02   3.4795178e-03   3.4997692e-04   2.6630167e-05   3.0528208e-03   4.7802429e-02   2.7119216e+01   3.8263064e+03
   2.8000000e+01   7.3674132e-15   3.6551461e-02   3.8240433e-03   3.8411935e-04   4.6795571e-05   1.4398098e-04   7.0249359e-04   9.8532541e+00   6.9483372e+01
   2.9000000e+01   3.0432064e-13   3.3219475e-02   3.4795178e-03   3.4997692e-04   9.0109743e-06   3.0528203e-03   4.7802434e-02   2.7119216e+01   3.8263064e+03
   3.0000000e+01   3.0432064e-13   3.3219475e-02   3.4795178e-03   3.4997692e-04   2.6630204e-05   3.0528203e-03   4.7802434e-02   2.7119216e+01   3.8263064e+03


==> err2.txt <==
   1.0000000e+00   1.7576593e-14   1.8753197e-02   1.9124593e-03   1.9178373e-04   8.7754727e-06   8.6593314e-04   9.9347298e-02   7.9934702e+00   2.6228536e+02
   2.0000000e+00   1.1036099e-14   1.9199216e-02   1.9544608e-03   1.9572165e-04   2.1199582e-05   1.2578512e-03   4.1353150e-02   1.1562600e+01   1.0662600e+02
   3.0000000e+00   8.1659489e-15   1.8841625e-02   1.9155107e-03   1.9184121e-04   2.8358275e-05   5.9980343e-04   4.8655044e-02   8.4095847e+00   7.5095849e+01
   4.0000000e+00   6.9255531e-15   1.8561611e-02   1.8855038e-03   1.8881716e-04   2.6615817e-05   3.9602316e-04   6.6767803e-02   7.2840782e+00   6.3840783e+01
   5.0000000e+00   6.7630071e-15   1.8462056e-02   1.8748741e-03   1.8774141e-04   2.4709545e-05   4.1527117e-04   4.2688740e-02   6.9812311e+00   6.0812311e+01
   6.0000000e+00   6.6557268e-15   1.8561611e-02   1.8855034e-03   1.8881716e-04   2.6615852e-05   3.9602302e-04   6.6767802e-02   7.2840783e+00   6.3840783e+01
   7.0000000e+00   7.8477954e-15   1.8841625e-02   1.9155112e-03   1.9184121e-04   2.2851740e-05   4.9152425e-05   7.6187563e-02   8.4095848e+00   7.5095849e+01
   8.0000000e+00   1.0809330e-14   1.9199216e-02   1.9544608e-03   1.9577834e-04   3.2538186e-05   6.9092737e-04   9.8045399e-02   1.1562600e+01   1.0662600e+02
   9.0000000e+00   1.3088955e-14   1.8753197e-02   1.9124593e-03   1.9178373e-04   8.7754360e-06   8.6593255e-04   9.9347303e-02   7.9934703e+00   2.6228536e+02


==> err3.txt <==
   1.0000000e+00   4.2098581e-12   3.6734662e-01   5.8462090e-02   6.2028772e-03   6.1129105e-04   7.1874204e-04   8.6638810e-03   6.0392073e-01   6.1278066e+02
   2.0000000e+00   1.1012176e-13   3.7176208e-01   5.8743509e-02   6.2255855e-03   6.2754191e-04   6.8377885e-05   5.2989268e-03   1.8013534e+00   4.4853916e+01
   3.0000000e+00   5.5894001e-13   3.7227414e-01   5.8414304e-02   6.1838646e-03   6.2236515e-04   3.5618179e-05   2.9312538e-03   1.7931001e+00   5.7030169e+01
   4.0000000e+00   3.6934880e-13   3.7225837e-01   5.8014412e-02   6.1350023e-03   6.1687891e-04   5.6315021e-06   8.0845599e-03   1.2957673e+00   4.0844814e+01
   5.0000000e+00   6.6909589e-13   3.7209439e-01   5.7604987e-02   6.0854777e-03   6.1213360e-04   3.2724240e-06   6.6054025e-03   9.6163083e-01   2.3959883e+01
   6.0000000e+00   1.4273093e-13   3.7188439e-01   5.7202848e-02   6.0370701e-03   6.0731914e-04   3.1866413e-05   6.0001561e-03   7.1345345e-01   2.3741582e+01
   7.0000000e+00   6.2851270e-14   3.7166611e-01   5.6814528e-02   5.9904681e-03   6.0247817e-04   3.0709244e-05   3.8920055e-03   7.2744931e-01   1.8554183e+01
   8.0000000e+00   2.1971555e-13   3.7145581e-01   5.6443117e-02   5.9459925e-03   5.9808031e-04   4.3126249e-05   2.9276532e-03   5.9575210e-01   2.0084263e+01
   9.0000000e+00   1.1805625e-13   3.7126082e-01   5.6090284e-02   5.9038118e-03   5.9375231e-04   4.2208425e-05   3.0041432e-03   4.9983188e-01   1.4562816e+01
   1.0000000e+01   2.4461959e-13   3.7108430e-01   5.5757022e-02   5.8640278e-03   5.8969052e-04   4.1352351e-05   2.4092532e-03   4.5275259e-01   1.6940630e+01
   1.1000000e+01   1.2857357e-13   3.7092724e-01   5.5443967e-02   5.8267001e-03   5.8589832e-04   4.4761135e-05   1.7063042e-03   3.8399397e-01   1.4040836e+01
   1.2000000e+01   2.5561436e-13   3.7078943e-01   5.5151551e-02   5.7918696e-03   5.8235952e-04   4.4028516e-05   1.7131105e-03   3.4429576e-01   1.2192667e+01
   1.3000000e+01   1.5718280e-13   3.7066997e-01   5.4880083e-02   5.7595641e-03   5.7906220e-04   4.4512540e-05   1.7996863e-03   3.4273027e-01   1.1069291e+01
   1.4000000e+01   1.4508551e-13   3.7056759e-01   5.4629791e-02   5.7298031e-03   5.7604302e-04   4.6279868e-05   1.6535904e-03   3.3194311e-01   1.0467924e+01
   1.5000000e+01   1.4462011e-13   3.7048082e-01   5.4400852e-02   5.7026012e-03   5.7327845e-04   4.6435898e-05   1.6224398e-03   3.2975456e-01   1.0259488e+01
   1.6000000e+01   1.5814447e-13   3.7040812e-01   5.4193402e-02   5.6779688e-03   5.7077642e-04   4.6249828e-05   1.5566744e-03   3.0331848e-01   1.0360714e+01
   1.7000000e+01   1.3889175e-13   3.7034792e-01   5.4007551e-02   5.6559138e-03   5.6854409e-04   4.5470697e-05   1.5469795e-03   2.9913553e-01   7.8830268e+00
   1.8000000e+01   1.2058945e-13   3.7029874e-01   5.3843389e-02   5.6364420e-03   5.6654071e-04   4.5474830e-05   1.3160462e-03   2.5909023e-01   8.6152226e+00
   1.9000000e+01   1.2969057e-13   3.7025917e-01   5.3700986e-02   5.6195590e-03   5.6482204e-04   4.5038255e-05   1.3316286e-03   2.7724270e-01   6.9603751e+00
   2.0000000e+01   1.7094987e-13   3.7022796e-01   5.3580401e-02   5.6052680e-03   5.6336391e-04   4.5836006e-05   1.4173927e-03   2.5970518e-01   8.1335300e+00
   2.1000000e+01   1.4557166e-13   3.7020399e-01   5.3481681e-02   5.5935719e-03   5.6216490e-04   4.5955934e-05   1.2375124e-03   2.6951099e-01   7.0708209e+00
   2.2000000e+01   1.3774984e-13   3.7018634e-01   5.3404863e-02   5.5844729e-03   5.6124522e-04   4.5089993e-05   1.3546859e-03   2.6919015e-01   6.2864374e+00
   2.3000000e+01   1.4821678e-13   3.7017427e-01   5.3349973e-02   5.5779725e-03   5.6058995e-04   4.4280283e-05   1.2989554e-03   2.7073148e-01   5.7475877e+00
   2.4000000e+01   1.4207302e-13   3.7016725e-01   5.3317032e-02   5.5740719e-03   5.6018795e-04   4.4694999e-05   1.3584740e-03   2.7395094e-01   5.4325320e+00
   2.5000000e+01   1.4718260e-13   3.7016494e-01   5.3306050e-02   5.5727716e-03   5.6005480e-04   4.4299966e-05   1.2915113e-03   2.5616013e-01   5.3288587e+00
   2.6000000e+01   1.3880316e-13   3.7016725e-01   5.3317032e-02   5.5740718e-03   5.6018795e-04   4.4694980e-05   1.2449494e-03   2.6259850e-01   5.4325320e+00
   2.7000000e+01   1.4293013e-13   3.7017427e-01   5.3349973e-02   5.5779725e-03   5.6058996e-04   4.1986823e-05   1.1842862e-03   2.7073147e-01   5.7475876e+00
   2.8000000e+01   1.3083353e-13   3.7018634e-01   5.3404863e-02   5.5844729e-03   5.6124523e-04   4.2757569e-05   1.3546859e-03   2.6919015e-01   6.2864373e+00
   2.9000000e+01   1.1597128e-13   3.7020399e-01   5.3481681e-02   5.5935719e-03   5.6218880e-04   4.2373100e-05   1.1180871e-03   2.5756840e-01   3.4880444e+00
   3.0000000e+01   1.6576658e-13   3.7022796e-01   5.3580401e-02   5.6052682e-03   5.6336393e-04   4.2140175e-05   1.4173931e-03   2.5970518e-01   5.6697224e+00
   3.1000000e+01   1.4131592e-13   3.7025917e-01   5.3700986e-02   5.6195592e-03   5.6482207e-04   4.1196961e-05   1.3316286e-03   2.6443887e-01   4.3996108e+00
   3.2000000e+01   1.7529512e-13   3.7029874e-01   5.3843389e-02   5.6364423e-03   5.6654073e-04   4.2791831e-05   1.1819007e-03   2.7250479e-01   5.9323106e+00
   3.3000000e+01   1.4095686e-13   3.7034792e-01   5.4007551e-02   5.6559138e-03   5.6852994e-04   3.9800507e-05   1.4052267e-03   2.7078519e-01   5.0479943e+00
   3.4000000e+01   1.4682500e-13   3.7040812e-01   5.4193402e-02   5.6779692e-03   5.7079157e-04   4.1714382e-05   1.2543127e-03   3.0331847e-01   4.3134857e+00
   3.5000000e+01   1.1192734e-13   3.7048082e-01   5.4400852e-02   5.7026019e-03   5.7331106e-04   4.1549448e-05   1.4595620e-03   2.9717917e-01   3.7444147e+00
   3.6000000e+01   1.7245566e-13   3.7056759e-01   5.4629791e-02   5.7298040e-03   5.7607855e-04   4.2730763e-05   1.6535905e-03   3.1419751e-01   5.1442496e+00
   3.7000000e+01   1.7697065e-13   3.7066997e-01   5.4880083e-02   5.7595647e-03   5.7914058e-04   4.2554572e-05   1.6038977e-03   3.0357267e-01   3.2377726e+00
   3.8000000e+01   1.5213104e-13   3.7078943e-01   5.5151551e-02   5.7918704e-03   5.8242531e-04   4.1837346e-05   1.9322441e-03   3.4429574e-01   5.6187055e+00
   3.9000000e+01   1.0308357e-13   3.7092724e-01   5.5443967e-02   5.8267011e-03   5.8602309e-04   4.4761397e-05   2.2050303e-03   3.0918529e-01   4.0663508e+00
   4.0000000e+01   2.3213900e-13   3.7108430e-01   5.5757022e-02   5.8640287e-03   5.8980637e-04   4.1352656e-05   2.1198846e-03   3.6594269e-01   5.3659864e+00
   4.1000000e+01   1.5985409e-13   3.7126082e-01   5.6090284e-02   5.9038136e-03   5.9395869e-04   4.2208620e-05   2.3165663e-03   4.6545316e-01   4.2492130e+00
   4.2000000e+01   1.2640482e-13   3.7145581e-01   5.6443117e-02   5.9459941e-03   5.9829068e-04   3.8921531e-05   2.5071673e-03   5.1165483e-01   3.2648222e+00
   4.3000000e+01   2.8591162e-13   3.7166611e-01   5.6814528e-02   5.9904714e-03   6.0285187e-04   3.0709516e-05   3.3583298e-03   6.2071412e-01   7.8806682e+00
   4.4000000e+01   3.0632617e-13   3.7188439e-01   5.7202848e-02   6.0370737e-03   6.0767494e-04   2.4753618e-05   3.8662305e-03   5.7119208e-01   9.5154517e+00
   4.5000000e+01   1.0625402e-13   3.7209439e-01   5.7604987e-02   6.0854798e-03   6.1253970e-04   1.3422467e-05   5.5904658e-03   7.5864324e-01   1.3810508e+01
   4.6000000e+01   8.1875874e-13   3.7225837e-01   5.8014412e-02   6.1350039e-03   6.1784136e-04   3.7707686e-05   8.0845622e-03   9.7500944e-01   5.2688428e+00
   4.7000000e+01   9.1533729e-13   3.7227414e-01   5.8414304e-02   6.1838676e-03   6.2296645e-04   8.4631679e-05   1.1949872e-02   1.1918604e+00   1.0937853e+00
   4.8000000e+01   1.4189563e-12   3.7176208e-01   5.8743509e-02   6.2255935e-03   6.2913823e-04   9.1245288e-05   2.1261071e-02   1.0032471e+00   3.2956731e+01
   4.9000000e+01   4.6921659e-12   3.6734662e-01   5.8462090e-02   6.2029452e-03   6.1808906e-04   7.1874216e-04   7.6643795e-02   7.4019115e+00   6.5019125e+01


==> err_pisa1.txt <==
   1.0000000e+00   5.5797186e-11   4.9547488e-02   5.6155300e-03   5.4300685e-04   3.1841618e-03   1.3635751e-01   4.8145922e+01
   2.0000000e+00   3.7448223e-11   2.9944824e-02   3.2614026e-03   3.1201603e-04   3.6456925e-03   1.1871457e-01   3.3167495e+01
   3.0000000e+00   3.9574367e-11   6.1516952e-02   6.8655224e-03   6.8668835e-04   1.0658066e-03   4.1828758e-02   1.7876149e+01
   4.0000000e+00   2.6852078e-11   5.1535057e-02   5.8315703e-03   5.8008510e-04   5.2726143e-04   2.3356965e-01   2.3037763e+01
   5.0000000e+00   2.6699667e-11   5.0435159e-02   5.6139456e-03   5.4777278e-04   5.2701710e-04   6.2149286e-02   1.4261651e+01
   6.0000000e+00   3.6605039e-13   5.4107659e-02   6.0286293e-03   6.1410691e-04   6.3867434e-05   3.2551596e-02   3.2611016e+00
   7.0000000e+00   7.3330376e-11   6.8915440e-02   7.7977374e-03   7.5393237e-04   7.3338894e-04   8.8077430e-02   2.7221175e+01
   8.0000000e+00   1.4866992e-11   6.0058162e-02   6.7008328e-03   6.8243276e-04   3.1432869e-05   3.8311834e-02   3.5645135e+00
   9.0000000e+00   8.0605610e-13   6.5617522e-02   7.3272273e-03   7.4431972e-04   5.8451181e-05   9.5769813e-03   2.1191967e+00
   1.0000000e+01   4.5899554e-11   5.4938192e-02   6.1256019e-03   6.0271156e-04   8.3163536e-04   5.0258759e-02   1.5851157e+01
   1.1000000e+01   1.1302324e-11   5.7555119e-02   6.4180836e-03   6.5126529e-04   4.3713096e-05   2.8861712e-02   2.6791735e+00
   1.2000000e+01   6.3384258e-13   6.1735124e-02   6.8887195e-03   6.9835330e-04   4.6340120e-05   1.6859962e-02   2.3636932e+00
   1.3000000e+01   3.5089062e-11   4.0934016e-02   4.6041733e-03   4.3911442e-04   1.2333071e-03   7.4639182e-02   5.9664352e+01
   1.4000000e+01   3.7212645e-11   2.4425966e-02   2.6099963e-03   2.4450451e-04   2.0100984e-03   5.8228739e-02   7.8893220e+01
   1.5000000e+01   3.0141713e-11   6.0280766e-02   6.8259794e-03   6.9833863e-04   7.5923524e-06   6.0189901e-02   5.0391992e+00
   1.6000000e+01   8.0211963e-11   3.8046338e-02   4.2874734e-03   4.1298852e-04   1.5386122e-03   6.4763267e-02   1.8730155e+01
   1.7000000e+01   1.8992366e-11   4.2368796e-02   4.7830781e-03   4.8919345e-04   5.4648935e-05   6.6127937e-02   4.1343085e+00
   1.8000000e+01   1.1478412e-12   4.5369949e-02   5.0497469e-03   5.1188483e-04   2.9759486e-05   5.2258412e-03   8.0397950e-01
   1.9000000e+01   1.9519194e-11   4.6847245e-02   5.2961683e-03   5.3843243e-04   2.4475520e-05   4.0457353e-02   4.2403915e+00
   2.0000000e+01   1.5452700e-12   5.2670958e-02   5.9609667e-03   6.0626668e-04   5.8475489e-06   2.8390551e-02   3.0471238e+00
   2.1000000e+01   4.2378199e-11   5.9471338e-02   6.7447619e-03   6.9263116e-04   1.7598943e-04   1.0316866e-01   5.6629053e+00
   2.2000000e+01   6.8715169e-11   6.8183081e-02   7.6940667e-03   7.8137595e-04   3.0799560e-03   1.6324872e-02   2.4223209e+01
   2.3000000e+01   7.2831460e-12   4.1384816e-02   4.6211292e-03   4.3830526e-04   1.8934169e-03   6.5855385e-02   2.1206422e+01
   2.4000000e+01   3.2397422e-11   4.7349411e-02   5.2928468e-03   5.4240788e-04   9.1542111e-06   5.1519647e-02   4.6464783e+00
   2.5000000e+01   4.1821034e-11   5.7836024e-02   6.5578084e-03   6.5388636e-04   5.3369783e-04   2.9104944e-02   2.0509650e+01
   2.6000000e+01   4.6693712e-13   4.0463957e-02   4.4833016e-03   4.5409972e-04   3.2591041e-06   6.2521314e-03   9.9311110e-01
   2.7000000e+01   1.4070562e-12   3.8977330e-02   4.3107945e-03   4.3658573e-04   1.1006896e-05   6.0392209e-03   1.0767868e+00
   2.8000000e+01   7.5888081e-11   2.8421313e-02   3.2204107e-03   3.1769240e-04   2.7182651e-05   9.2935982e-02   2.7081673e+01
   2.9000000e+01   1.1574213e-11   2.4810554e-02   2.7967409e-03   2.8197398e-04   3.7121706e-04   5.7068690e-02   2.2546305e+01
   3.0000000e+01   1.8534761e-11   6.6194428e-02   7.5098259e-03   7.6766138e-04   3.7215963e-05   5.4659046e-02   4.5002186e+00
   3.1000000e+01   3.0574331e-11   4.2407768e-02   4.6845377e-03   4.5828311e-04   1.3333616e-03   7.4196169e-02   1.8400515e+01
   3.2000000e+01   5.7380486e-13   3.6685055e-02   4.0413543e-03   4.0948943e-04   2.7285738e-05   1.1922730e-02   1.4198462e+00
   3.3000000e+01   4.4348747e-11   3.0209491e-02   3.3825023e-03   3.4386302e-04   3.7470390e-06   1.3251637e-01   1.7445714e+01
   3.4000000e+01   2.2926567e-11   3.2903746e-02   3.6943851e-03   3.7991775e-04   8.2767113e-05   5.3016513e-02   5.7388629e+00
   3.5000000e+01   4.2208678e-11   3.0835710e-02   3.4468759e-03   3.3935025e-04   1.5311004e-04   1.5402048e-02   3.2227107e+01
   3.6000000e+01   1.2555660e-11   3.2561044e-02   3.6581962e-03   3.7408272e-04   6.5243125e-05   2.4667426e-03   2.9659265e+00
   3.7000000e+01   4.1966607e-11   3.0835710e-02   3.4468760e-03   3.3935025e-04   1.5311004e-04   1.5402048e-02   3.2227107e+01
   3.8000000e+01   2.9579514e-12   3.3461334e-02   3.7857997e-03   3.8586219e-04   1.0484825e-05   1.3906589e-03   1.5814421e+00
   3.9000000e+01   1.8352468e-12   3.4600721e-02   3.9245733e-03   3.9990074e-04   3.3415915e-05   2.5987314e-03   1.4613399e+00
   4.0000000e+01   1.3390036e-12   3.5441539e-02   3.8957507e-03   3.9442076e-04   1.6267803e-05   1.5683114e-02   1.5747648e+00
   4.1000000e+01   1.5696871e-11   3.7742679e-02   4.2378096e-03   3.9348610e-04   4.7071930e-03   1.0429638e-01   4.3814439e+01
   4.2000000e+01   2.0318906e-11   2.7630414e-02   3.1313514e-03   3.2224571e-04   1.0986709e-04   5.6140149e-03   3.6916551e+00
   4.3000000e+01   4.2026417e-13   3.0796796e-02   3.5070408e-03   3.5790370e-04   4.9846067e-06   4.3252606e-03   2.5075916e+00
   4.4000000e+01   3.8844944e-11   2.4810554e-02   2.7967409e-03   2.8197400e-04   3.7121674e-04   5.7068690e-02   2.2546305e+01
   4.5000000e+01   6.3299359e-11   8.2655349e-02   9.3820520e-03   9.4626111e-04   1.0069398e-04   1.1793318e-01   2.6362631e+01
   4.6000000e+01   8.2611099e-11   7.5304115e-02   8.5342818e-03   8.5485968e-04   1.0971610e-03   3.6142015e-02   4.2813493e+01
   4.7000000e+01   1.0849417e-10   2.4453234e-02   2.6403513e-03   2.6311713e-04   2.6958159e-03   2.3454794e-01   4.6542628e+01
   4.8000000e+01   4.8704696e-12   3.4564113e-02   3.7904481e-03   3.8416478e-04   1.7394150e-05   1.9417662e-02   1.8978531e+00
   4.9000000e+01   1.3404581e-10   4.9655806e-02   5.7031338e-03   5.1929017e-04   4.2789593e-03   2.4508725e-01   4.5915278e+01
   5.0000000e+01   1.8197191e-11   3.3943725e-02   3.7134707e-03   3.7850359e-04   1.2996788e-04   3.4736028e-02   2.8686029e+00
   5.1000000e+01   8.9763257e-12   3.3735421e-02   3.8496237e-03   3.9287705e-04   3.4543423e-06   1.4874374e-03   2.1821819e+00
   5.2000000e+01   4.0679522e-11   7.8512085e-02   8.9235138e-03   9.1325471e-04   2.6964774e-04   5.0820572e-02   5.0034903e+00
   5.3000000e+01   1.0542520e-10   6.6955099e-02   7.6080108e-03   7.5349799e-04   8.4048054e-05   4.2738770e-02   4.2527375e+01
   5.4000000e+01   2.6093046e-12   3.6845648e-02   4.1890078e-03   4.2623784e-04   2.1219359e-05   3.6510399e-03   1.3879940e+00
   5.5000000e+01   4.9306563e-12   3.3091461e-02   3.6114428e-03   3.5574129e-04   7.3798060e-05   1.1641143e-02   1.2144072e+01
   5.6000000e+01   2.3516299e-11   7.6138539e-02   8.6315726e-03   8.6276387e-04   1.7632302e-03   3.1026511e-02   2.3141175e+01
   5.7000000e+01   4.2094488e-11   6.0126375e-02   6.8060347e-03   6.8087740e-04   1.2958627e-03   6.0916610e-02   1.8185349e+01
   5.8000000e+01   7.2981721e-11   8.3450401e-02   9.4683591e-03   9.5529379e-04   3.3164383e-04   1.3779108e-01   2.5791629e+01
   5.9000000e+01   1.5327304e-11   6.7374212e-02   7.6308505e-03   7.7949739e-04   2.5557046e-05   6.7906268e-02   4.0244183e+00
   6.0000000e+01   9.1207030e-12   7.4815981e-02   8.4770006e-03   8.6240133e-04   1.4822565e-04   3.1120426e-02   3.3180622e+00


==> err_pisa2.txt <==
   6.1000000e+01   3.1270451e-11   5.2246856e-02   5.9864400e-03   6.0017357e-04   1.9612497e-03   9.4663472e-03   2.3633928e+01
   6.2000000e+01   2.2415536e-11   6.1472735e-02   7.0489454e-03   7.2142756e-04   6.8448427e-05   9.4445526e-02   7.8686476e+00
   6.3000000e+01   2.7438576e-11   7.9857209e-02   9.0606910e-03   9.2524711e-04   2.6710492e-04   6.8636391e-02   4.7058161e+00
   6.4000000e+01   5.1636675e-11   6.6871838e-02   7.6264463e-03   7.6768257e-04   1.2054609e-03   9.1980337e-02   5.0568311e+01
   6.5000000e+01   1.2968644e-10   6.5956772e-02   7.5189259e-03   7.2486256e-04   2.4113025e-03   1.2018470e-01   2.6596458e+01
   6.6000000e+01   3.5424947e-11   6.8949353e-02   7.8210417e-03   7.7115756e-04   8.8177519e-04   8.0649414e-02   2.1486796e+01
   6.7000000e+01   6.7959168e-11   6.5402287e-02   7.4796010e-03   7.4016679e-04   1.5022545e-03   6.8170755e-02   2.7793588e+01
   6.8000000e+01   4.4235683e-11   6.5388537e-02   7.4183886e-03   7.4806267e-04   9.1794832e-04   1.2208947e-02   3.6552382e+01
   6.9000000e+01   1.6499072e-11   7.4451398e-02   8.4496416e-03   8.6359669e-04   3.2702740e-04   4.8940200e-02   4.3378270e+00
   7.0000000e+01   4.8682587e-11   7.6721465e-02   8.7175495e-03   8.7772067e-04   8.7335640e-04   1.6440967e-02   2.3474459e+01
   7.1000000e+01   2.9257867e-11   7.8635310e-02   8.9171216e-03   8.9020567e-04   1.3398664e-05   2.3470263e-01   4.2776968e+01
   7.2000000e+01   8.7019670e-11   3.4477353e-02   3.9559130e-03   3.5490759e-04   8.5649347e-04   3.2460387e-01   4.1184358e+01
   7.3000000e+01   3.1516000e-11   5.3780662e-02   6.2077003e-03   6.2037846e-04   1.9836567e-03   4.0271488e-03   2.9869630e+01
   7.4000000e+01   2.0707942e-11   2.4736235e-02   2.7741527e-03   2.7522187e-04   7.3879772e-05   1.6358763e-01   2.5050167e+01
   7.5000000e+01   1.3435515e-11   3.4970384e-02   4.0147225e-03   4.1771397e-04   3.2000140e-05   1.1922926e-01   7.2762333e+00
   7.6000000e+01   1.8230282e-11   2.4736235e-02   2.7741527e-03   2.7522187e-04   7.3879772e-05   1.6358763e-01   2.5050167e+01
   7.7000000e+01   8.6944867e-11   2.7922037e-02   3.1276522e-03   2.5566855e-04   9.5491738e-04   3.1974634e-01   7.7839551e+01
   7.8000000e+01   1.0108046e-10   2.7584196e-02   3.1615974e-03   2.8900927e-04   2.3097126e-03   9.4807499e-02   3.2480072e+01
   7.9000000e+01   6.5977201e-12   6.8275165e-02   7.6969810e-03   7.8142809e-04   1.6391692e-05   2.7125036e-02   2.8410704e+00
   8.0000000e+01   1.0308848e-10   3.1793864e-02   3.5796772e-03   3.3643603e-04   4.4649431e-03   2.0723674e-01   4.7805579e+01
   8.1000000e+01   5.9741250e-11   4.8395509e-02   5.5331364e-03   5.4321165e-04   1.6633843e-03   1.9454093e-01   2.4160012e+01
   8.2000000e+01   2.6619467e-11   7.2195609e-02   8.1516493e-03   8.1857453e-04   1.1432766e-03   1.9050529e-02   1.9596668e+01
   8.3000000e+01   1.7931951e-11   6.3276288e-02   7.1293243e-03   7.2756763e-04   1.1055868e-04   4.3394316e-02   3.4591225e+00
   8.4000000e+01   1.3847573e-12   3.3417008e-02   3.8111338e-03   3.8760329e-04   7.2153276e-05   2.0985904e-03   8.8942583e-01
   8.5000000e+01   2.0689286e-11   5.8112326e-02   6.5424300e-03   6.5733993e-04   1.6742294e-03   1.1537879e-02   1.5303611e+01
   8.6000000e+01   3.3513842e-11   5.2595422e-02   6.0426978e-03   6.1176359e-04   1.9137363e-03   1.2335651e-01   2.6668987e+01
   8.7000000e+01   5.9400399e-11   4.8395509e-02   5.5331364e-03   5.4321165e-04   1.6633843e-03   1.9454093e-01   2.4160012e+01
   8.8000000e+01   4.7871213e-12   4.4888453e-02   5.1277009e-03   5.2120638e-04   2.7636356e-05   3.6790484e-02   3.2611486e+00
   8.9000000e+01   1.6642178e-11   4.1002412e-02   4.6750418e-03   4.8069355e-04   8.3038325e-05   4.4573537e-02   3.9583501e+00
   9.0000000e+01   1.0782493e-11   3.1648663e-02   3.6318340e-03   3.7511948e-04   3.7036538e-05   7.7845116e-02   5.9291843e+00
   9.1000000e+01   6.6837899e-12   5.2404793e-02   6.0089483e-03   6.1105207e-04   1.2271913e-05   1.2797315e-02   1.7293024e+00
   9.2000000e+01   2.2416791e-11   2.5429490e-02   2.9125725e-03   3.0340695e-04   1.1592244e-04   1.2845005e-01   6.7065588e+00
   9.3000000e+01   2.8636343e-11   4.4799212e-02   5.1334432e-03   5.0946058e-04   8.9887553e-04   6.3028237e-02   2.1152810e+01
   9.4000000e+01   5.1229192e-12   5.1324322e-02   5.8892191e-03   6.0405224e-04   2.5357146e-05   4.8257860e-02   4.6351637e+00
   9.5000000e+01   1.2257816e-11   5.8411046e-02   6.7090857e-03   6.8344678e-04   1.2428978e-04   3.6815252e-02   3.8595349e+00
   9.6000000e+01   3.3670729e-11   3.7181122e-02   4.2297529e-03   4.2408638e-04   6.9738217e-04   1.1090298e-01   1.7855437e+01
   9.7000000e+01   4.7078777e-11   2.0678693e-02   2.3620398e-03   1.9735512e-04   3.2492829e-04   1.6316428e-02   3.0223165e+01
   9.8000000e+01   7.4028590e-11   5.0488184e-02   5.8988344e-03   5.9178130e-04   3.6925477e-03   2.7406940e-01   4.4190883e+01
   9.9000000e+01   6.2002059e-11   3.1456385e-02   3.6329177e-03   3.0816515e-04   3.1575434e-03   2.6506893e-01   8.4015701e+01
   1.0000000e+02   9.5123181e-11   2.3183827e-02   2.5901765e-03   2.6630902e-04   2.3696359e-05   1.8924884e-01   4.9237837e+01
   1.0100000e+02   2.1155762e-11   5.5619983e-02   6.3113313e-03   6.2678898e-04   1.0859841e-03   4.5766288e-02   2.0825523e+01
   1.0200000e+02   1.5320723e-11   5.7483783e-02   6.6475440e-03   6.8476788e-04   1.7295085e-04   1.0901283e-01   6.1067618e+00
   1.0300000e+02   1.0960545e-10   2.3754298e-02   2.6607438e-03   2.4108313e-04   5.0411608e-03   2.1042973e-01   4.7977609e+01
   1.0400000e+02   1.2681943e-11   6.3802236e-02   7.2447030e-03   7.3865594e-04   2.1644284e-04   7.4573112e-02   4.5663119e+00
   1.0500000e+02   2.4906723e-11   6.3687998e-02   7.3221302e-03   7.5245552e-04   1.2873538e-05   8.5856656e-02   5.8554077e+00
   1.0600000e+02   1.5032872e-12   5.9201905e-02   6.6192117e-03   6.7060608e-04   6.1305014e-05   1.0375013e-03   3.6459271e-01
   1.0700000e+02   6.7112020e-11   2.8874669e-02   3.1931972e-03   2.7754419e-04   1.1278525e-03   3.4144039e-01   7.5389018e+01
   1.0800000e+02   4.2797128e-13   5.6034736e-02   6.2437521e-03   6.3237898e-04   5.3505557e-05   8.7499093e-04   3.4225033e-01
   1.0900000e+02   3.2647168e-11   4.7064713e-02   5.4376487e-03   5.1042976e-04   3.4450938e-03   6.9958194e-02   5.1770685e+01
   1.1000000e+02   6.8580158e-11   4.5380409e-02   5.2963249e-03   4.8660133e-04   5.9768134e-04   2.9911134e-01   8.0170059e+01
   1.1100000e+02   6.6013280e-11   2.7513222e-02   3.1409808e-03   2.8759250e-04   3.6329637e-03   2.6250775e-01   4.4879025e+01
   1.1200000e+02   1.1847511e-11   2.9020924e-02   3.3268353e-03   3.5055980e-04   1.9917574e-04   1.3658061e-01   8.1523669e+00
   1.1300000e+02   5.6266074e-11   6.3629356e-02   7.1679350e-03   6.9428565e-04   3.5130393e-04   4.8392992e-02   2.0875295e+01
   1.1400000e+02   1.1156327e-10   4.2970481e-02   5.0124337e-03   4.7094022e-04   2.9886369e-03   5.3264652e-02   7.8527553e+01
   1.1500000e+02   7.0125803e-11   2.2230888e-02   2.5434819e-03   2.1680436e-04   4.1171073e-03   1.0304694e-01   3.5775629e+01
   1.1600000e+02   1.8918596e-12   5.4520407e-02   6.0604807e-03   6.1373416e-04   5.5490600e-05   1.1091407e-03   3.9273610e-01
   1.1700000e+02   2.5119713e-11   5.5954929e-02   6.2513912e-03   6.2740769e-04   2.3661534e-04   6.5612491e-02   1.6068266e+01
   1.1800000e+02   1.0174917e-11   6.1330662e-02   6.8563774e-03   6.9846013e-04   1.2049338e-06   3.8463952e-02   3.6065599e+00
   1.1900000e+02   3.7749928e-11   2.4535193e-02   2.6944186e-03   2.5829213e-04   3.0984311e-03   7.5651075e-02   3.1929267e+01
   1.2000000e+02   2.3691417e-13   5.2911285e-02   5.8602678e-03   5.9323718e-04   5.7739861e-05   1.6420853e-03   4.1673858e-01


==> err_pisa3.txt <==
   1.2100000e+02   2.0529791e-11   6.1539353e-02   6.8426451e-03   6.8063862e-04   1.2403508e-03   6.6918820e-02   2.9642411e+01
   1.2200000e+02   1.0822938e-10   3.0046524e-02   3.3397930e-03   3.1209723e-04   4.4358256e-03   1.0461129e-01   4.3826703e+01
   1.2300000e+02   6.0236429e-13   5.1803928e-02   5.7233265e-03   5.7927537e-04   4.6130306e-05   1.3545165e-03   5.1319811e-01
   1.2400000e+02   3.1378077e-11   2.8986305e-02   3.3530328e-03   3.1469086e-04   8.4552866e-04   3.2943790e-01   7.6744763e+01
   1.2500000e+02   3.4265803e-11   5.2640573e-02   6.0266611e-03   5.9148437e-04   6.7846086e-04   1.2240382e-01   2.6234228e+01
   1.2600000e+02   3.4325913e-11   4.5969058e-02   5.3613610e-03   5.4556225e-04   1.2545195e-03   1.3726956e-01   4.5092776e+01
   1.2700000e+02   6.1209058e-12   6.3298216e-02   7.2549079e-03   7.4195235e-04   2.1481401e-04   2.9524788e-03   4.2589052e+00
   1.2800000e+02   2.8323764e-11   5.2640573e-02   6.0266611e-03   5.9148439e-04   6.7846086e-04   1.2240382e-01   2.6234228e+01
   1.2900000e+02   7.5701337e-11   2.5087374e-02   2.8096317e-03   2.8436992e-04   5.5624330e-03   2.4603138e-01   4.5859374e+01
   1.3000000e+02   6.3955386e-11   4.2809567e-02   4.9804801e-03   4.9489594e-04   1.3228907e-03   1.6870893e-01   5.0459700e+01
   1.3100000e+02   9.0631780e-11   2.4967684e-02   2.7623025e-03   2.4184126e-04   2.1302265e-03   2.0499125e-01   4.7718572e+01
   1.3200000e+02   2.2982272e-11   5.4547419e-02   6.0070874e-03   6.0251785e-04   1.3501222e-03   1.8974525e-02   2.2000154e+01
   1.3300000e+02   1.6656281e-13   5.1613654e-02   5.6952195e-03   5.7637326e-04   4.9018216e-05   1.3923741e-03   5.9704315e-01
   1.3400000e+02   4.9375431e-11   3.1650387e-02   3.5645485e-03   3.0356907e-04   3.7731220e-03   3.1164608e-01   4.1955357e+01
   1.3500000e+02   4.1859838e-13   5.7287141e-02   6.3127868e-03   6.4128259e-04   1.4217830e-04   3.8392308e-02   2.8535322e+00
   1.3600000e+02   1.5257102e-12   5.1461139e-02   5.6596962e-03   5.7265079e-04   9.3038796e-06   3.9172831e-03   9.3701123e-01
   1.3700000e+02   4.3725408e-12   2.7557123e-02   3.0881881e-03   3.1556226e-04   6.2886960e-05   4.9409025e-02   4.3723327e+00
   1.3800000e+02   2.4850180e-13   5.0849711e-02   5.5860161e-03   5.6555454e-04   1.2830125e-05   5.3240737e-04   1.4320349e+00
   1.3900000e+02   4.4928465e-12   5.0827156e-02   5.5772676e-03   5.6513782e-04   9.2981027e-05   6.4591886e-04   1.6959888e+00
   1.4000000e+02   1.9524218e-11   5.1539995e-02   5.6457575e-03   5.6169623e-04   4.9662288e-04   1.4083074e-03   1.0388791e+01
   1.4100000e+02   4.4020292e-12   2.3995630e-02   2.6827335e-03   2.7941882e-04   9.4912908e-05   9.8545721e-02   5.1853568e+00
   1.4200000e+02   3.7861244e-12   2.8964203e-02   3.2684632e-03   3.3507974e-04   1.2364463e-05   1.3909390e-02   2.8556748e+00
   1.4300000e+02   1.7140968e-11   2.0898694e-02   2.3296246e-03   2.0269074e-04   2.9638913e-03   6.3618281e-03   2.3704995e+01
   1.4400000e+02   3.5024906e-11   2.8762661e-02   3.2373272e-03   3.0509571e-04   3.7408362e-04   1.5722155e-02   7.5764348e+01
   1.4500000e+02   1.4826206e-11   5.1539995e-02   5.6457575e-03   5.6169623e-04   4.9662288e-04   1.4083086e-03   1.0388791e+01
   1.4600000e+02   4.4016136e-11   2.5800003e-02   2.8983106e-03   2.5802669e-04   5.7650117e-04   9.0301800e-02   5.0660337e+01
   1.4700000e+02   2.6060679e-11   2.2055350e-02   2.4697958e-03   2.4225801e-04   1.3105056e-03   5.4991853e-02   2.2593772e+01
   1.4800000e+02   6.9155252e-12   2.5077162e-02   2.8169198e-03   2.9252352e-04   8.8405575e-05   8.5940399e-02   4.9428639e+00
   1.4900000e+02   6.4751822e-11   3.5650475e-02   4.1189011e-03   3.7621995e-04   9.0129337e-05   1.4482236e-01   4.5385679e+01
   1.5000000e+02   4.9026512e-11   5.0080016e-02   5.7652738e-03   5.4727799e-04   4.0142400e-03   9.2897346e-02   3.2425032e+01
   1.5100000e+02   4.6675973e-11   4.2140301e-02   4.8301517e-03   4.8185386e-04   1.0094134e-03   8.4074803e-03   5.5130800e+01
   1.5200000e+02   7.9084508e-12   5.2267423e-02   5.9965240e-03   6.1816647e-04   9.4570268e-06   9.3917786e-02   6.5319045e+00
   1.5300000e+02   5.4628753e-11   4.6925102e-02   5.4025269e-03   5.3930587e-04   2.1812806e-03   4.1750015e-02   3.0954352e+01
   1.5400000e+02   8.8546158e-12   1.6617266e-02   1.7644711e-03   1.8142763e-04   7.4827491e-05   6.3285523e-02   5.6388252e+00
   1.5500000e+02   5.6051033e-11   3.9521101e-02   4.4858109e-03   4.3607868e-04   1.9001915e-03   1.2576148e-01   3.4894849e+01
   1.5600000e+02   3.3897592e-11   4.4031945e-02   4.9943999e-03   4.9978638e-04   2.1659533e-04   7.3209928e-02   5.9586295e+01
   1.5700000e+02   5.0103488e-12   1.4703208e-02   1.5582148e-03   1.6285303e-04   5.3434875e-05   6.5881139e-02   8.0364789e+00
   1.5800000e+02   3.0978102e-11   5.2373555e-02   5.9627827e-03   5.7989637e-04   2.7993847e-03   2.7241557e-02   3.0537151e+01
   1.5900000e+02   3.2551370e-11   1.3075926e-02   1.3826220e-03   1.1765242e-04   3.7334809e-04   1.9680384e-01   2.4095126e+01
   1.6000000e+02   4.8706392e-11   2.6268770e-02   2.8878535e-03   2.6731790e-04   2.6701579e-03   6.5395846e-02   4.2306306e+01
   1.6100000e+02   5.5220397e-11   2.5088626e-02   2.7380008e-03   2.6587188e-04   2.3858171e-03   3.1603862e-02   7.2280856e+01
   1.6200000e+02   1.0834555e-11   2.5644619e-02   2.7941147e-03   2.9066919e-04   2.2909760e-05   7.3248153e-02   6.4274033e+00
   1.6300000e+02   1.8271497e-12   4.4281899e-02   5.0112719e-03   5.0938950e-04   6.4290715e-05   2.2343930e-02   2.6994592e+00
   1.6400000e+02   4.9020528e-12   5.7510595e-02   6.5344849e-03   6.6995411e-04   1.9854070e-04   9.1397562e-02   5.0580265e+00
   1.6500000e+02   4.0859908e-11   2.1090685e-02   2.2946444e-03   2.1157721e-04   1.5033282e-03   2.3360495e-02   2.9082295e+01
   1.6600000e+02   5.2459633e-12   4.0567093e-02   4.5828856e-03   4.6579667e-04   4.9038087e-05   3.7247010e-02   3.0478925e+00
   1.6700000e+02   5.9018054e-12   2.2144821e-02   2.3894905e-03   2.4307290e-04   1.3341951e-04   2.4243938e-02   2.3889000e+00
   1.6800000e+02   5.2325166e-11   3.0663694e-02   3.2891641e-03   2.9967045e-04   4.9073819e-03   3.0730951e-01   7.9244351e+01
   1.6900000e+02   1.1053182e-12   2.0128431e-02   2.1670550e-03   2.2071848e-04   1.1669860e-04   2.3454388e-02   2.8783286e+00
   1.7000000e+02   5.3430573e-12   2.5539141e-02   2.7195777e-03   2.7758651e-04   1.6191303e-04   2.7142091e-03   2.6577580e+00
   1.7100000e+02   5.5360598e-11   2.6037181e-02   2.7866890e-03   2.5911115e-04   9.0676491e-04   6.3254136e-02   6.9951155e+01
   1.7200000e+02   3.6289497e-11   5.7546999e-02   6.5028296e-03   6.5851690e-04   2.7216766e-03   5.0989346e-02   5.2806110e+01
   1.7300000e+02   6.1778212e-12   1.8761280e-02   2.0146157e-03   2.0473159e-04   7.8432772e-05   3.3818919e-02   3.2379545e+00
   1.7400000e+02   2.0051555e-11   1.6885627e-02   1.8024868e-03   1.7370934e-04   1.3741342e-03   3.2177978e-02   1.7719945e+01
   1.7500000e+02   3.3091643e-11   4.9167596e-02   5.5820153e-03   5.4462692e-04   5.8967312e-04   2.3056599e-01   2.3124141e+01
   1.7600000e+02   1.5159724e-12   1.7828495e-02   1.9088983e-03   1.9721680e-04   2.2575919e-04   3.5025025e-02   3.9313199e+00
   1.7700000e+02   3.4131575e-11   6.0440639e-02   6.7774823e-03   6.6317076e-04   2.5514510e-03   5.2540058e-02   2.2649646e+01
   1.7800000e+02   4.5017824e-11   3.0135457e-02   3.2943684e-03   3.0969558e-04   2.5397825e-03   1.4457966e-01   6.3964934e+01
   1.7900000e+02   1.8671795e-12   3.7654398e-02   4.2449194e-03   4.3464406e-04   5.1223722e-05   6.1147938e-02   3.7074961e+00
   1.8000000e+02   2.7071670e-11   6.0931216e-02   6.8067105e-03   6.7270937e-04   1.9628094e-03   1.3158808e-01   2.0843363e+01


==> err_pisa4.txt <==
   1.8100000e+02   2.2185763e-11   6.4087993e-02   7.1195378e-03   6.9857472e-04   4.2987339e-04   1.0809486e-01   1.8949571e+01
   1.8200000e+02   4.7233278e-11   3.2162906e-02   3.4567998e-03   3.0900935e-04   1.0234465e-04   1.0487454e-01   3.5704718e+01
   1.8300000e+02   2.0413806e-11   2.5795203e-02   2.7200476e-03   2.6684221e-04   1.1953498e-03   2.6615823e-02   1.5516906e+01
   1.8400000e+02   2.4775183e-13   3.7880090e-02   4.1194794e-03   4.1651404e-04   2.8358318e-05   1.9467807e-03   5.1778229e-01
   1.8500000e+02   1.0175130e-12   2.7242157e-02   2.8752420e-03   2.9326287e-04   2.7734790e-05   4.4577871e-02   3.5000675e+00
   1.8600000e+02   2.3994672e-12   4.2549161e-02   4.6296558e-03   4.7645736e-04   1.4558785e-04   6.5662773e-02   5.0600639e+00
   1.8700000e+02   4.8147372e-11   3.3597623e-02   3.6716381e-03   3.5460194e-04   3.1802095e-03   4.8476303e-02   7.1038815e+01
   1.8800000e+02   1.0556312e-13   3.8885674e-02   4.3573279e-03   4.4259551e-04   4.2296475e-06   2.5518232e-03   1.8150966e+00
   1.8900000e+02   1.2351679e-12   2.8033315e-02   2.9636537e-03   3.0058876e-04   2.3052058e-05   1.1131459e-02   2.0873746e+00
   1.9000000e+02   2.4175494e-11   2.8284082e-02   2.9855934e-03   2.8886008e-04   5.7678711e-06   1.5259173e-02   3.2222736e+01
   1.9100000e+02   2.4876324e-12   2.8888755e-02   3.0567264e-03   3.0947083e-04   4.7205488e-05   1.0452451e-02   1.7647546e+00
   1.9200000e+02   6.8365856e-12   3.0562802e-02   3.2364164e-03   3.2764855e-04   2.5879742e-05   3.2062333e-03   1.5956264e+00
   1.9300000e+02   2.0108115e-11   3.4699668e-02   3.9023495e-03   3.8810304e-04   1.8226204e-03   3.7798071e-02   1.6586368e+01
   1.9400000e+02   7.1078766e-12   3.0044826e-02   3.1828394e-03   3.2227506e-04   2.4061751e-05   7.3144601e-03   1.6231471e+00
   1.9500000e+02   1.8749640e-11   6.0051988e-02   6.6279439e-03   6.6455677e-04   1.3373278e-03   6.6939017e-03   1.5235113e+01
   1.9600000e+02   2.9019017e-11   3.6601647e-02   3.9799821e-03   3.8186776e-04   1.9259596e-04   2.3024371e-01   4.3020796e+01
   1.9700000e+02   1.0077003e-12   6.5398692e-02   7.2197678e-03   7.3347210e-04   1.3725864e-06   3.7828024e-02   3.4460031e+00
   1.9800000e+02   2.8745046e-12   2.8257494e-02   2.9910408e-03   3.0280276e-04   4.2046386e-05   9.3011463e-03   1.5684173e+00
   1.9900000e+02   1.6382597e-12   5.9907372e-02   6.5952279e-03   6.6759774e-04   4.8308842e-05   1.3487491e-02   1.5823732e+00
   2.0000000e+02   2.5875442e-11   3.5665782e-02   3.8370030e-03   3.8755780e-04   6.1323475e-04   2.0111115e-02   1.9576687e+01
   2.0100000e+02   4.2824906e-11   3.1282643e-02   3.3783557e-03   3.0900043e-04   2.9561937e-03   1.1302922e-01   3.3004012e+01
   2.0200000e+02   3.0668965e-11   2.9421257e-02   3.1341359e-03   2.9522857e-04   4.7766183e-04   2.3803315e-01   2.2909539e+01
   2.0300000e+02   3.1016418e-12   5.7129948e-02   6.2863826e-03   6.3616429e-04   2.0544914e-05   2.2455863e-02   1.4351119e+00
   2.0400000e+02   9.7182705e-13   3.3919409e-02   3.6150136e-03   3.7222395e-04   6.2762411e-05   5.2862834e-02   5.0113031e+00
   2.0500000e+02   4.4574823e-11   3.0491389e-02   3.2732293e-03   3.2355372e-04   3.8662268e-04   2.0452501e-01   3.1841179e+01
   2.0600000e+02   1.4727287e-12   2.7322455e-02   2.8894521e-03   2.9310508e-04   1.6162349e-05   8.3239941e-03   2.1294328e+00
   2.0700000e+02   2.2218732e-12   2.9055879e-02   3.1250395e-03   3.2169313e-04   1.7894487e-04   7.6862614e-02   5.4305210e+00
   2.0800000e+02   1.6569470e-11   5.2160487e-02   5.7323531e-03   5.7508660e-04   5.4048372e-04   1.2767775e-03   2.2379010e+01
   2.0900000e+02   1.3900962e-12   4.2684394e-02   4.6336252e-03   4.7352540e-04   1.2753025e-04   7.4437009e-02   4.9010868e+00
   2.1000000e+02   2.2741791e-11   2.7411656e-02   2.8942553e-03   2.6640579e-04   2.1400503e-03   1.0254112e-01   1.8014001e+01
   2.1100000e+02   1.8523777e-12   2.6413643e-02   2.7884132e-03   2.8355823e-04   7.7361834e-05   4.6660810e-02   3.5851501e+00
   2.1200000e+02   3.1289186e-11   3.9881237e-02   4.3160325e-03   4.3141092e-04   1.2470133e-05   2.2078905e-01   2.3405325e+01
   2.1300000e+02   3.0255022e-11   3.6975290e-02   4.0116095e-03   3.9391173e-04   6.2605436e-04   2.5574603e-01   4.1628619e+01
   2.1400000e+02   1.9400581e-11   3.0008242e-02   3.2158935e-03   3.2433976e-04   7.8010806e-06   1.0670543e-02   1.5291420e+01
   2.1500000e+02   3.8459627e-11   3.8105508e-02   4.1214893e-03   3.8709939e-04   1.4797728e-03   5.6734097e-02   2.8122587e+01
   2.1600000e+02   1.7287512e-12   5.4811017e-02   6.0276056e-03   6.1303771e-04   1.9622827e-04   3.4309723e-02   2.8899176e+00
   2.1700000e+02   2.5994332e-11   3.6700964e-02   3.9540085e-03   3.8904582e-04   9.5961374e-04   4.2215467e-02   2.0758275e+01
   2.1800000e+02   4.5656855e-12   3.3621090e-02   3.6118554e-03   3.6572386e-04   4.2550868e-05   3.2346463e-02   2.8391456e+00
   2.1900000e+02   3.5265040e-11   2.4849608e-02   2.6701019e-03   2.3541027e-04   1.6167550e-03   1.7203448e-01   2.4807290e+01
   2.2000000e+02   2.1240493e-11   2.4923459e-02   2.6284536e-03   2.4594709e-04   4.3040190e-04   5.7795512e-02   1.5957808e+01
   2.2100000e+02   2.1058549e-12   3.1871177e-02   3.4199552e-03   3.4836736e-04   5.7905388e-05   5.8299496e-02   3.4567869e+00


==> fig3.dat <==
   1.0000000e+00   1.3320047e+04   1.0000056e+04   3.5145471e+03   1.1983780e+03
   2.0000000e+00   1.3291090e+04   9.9978383e+03   3.5609875e+03   1.2594535e+03
   3.0000000e+00   1.3259848e+04   9.9934118e+03   3.6053283e+03   1.3183889e+03
   4.0000000e+00   1.3226328e+04   9.9867850e+03   3.6476008e+03   1.3752872e+03
   5.0000000e+00   1.3190533e+04   9.9779663e+03   3.6878348e+03   1.4302347e+03
   6.0000000e+00   1.3152471e+04   9.9669643e+03   3.7260581e+03   1.4833039e+03
   7.0000000e+00   1.3112147e+04   9.9537871e+03   3.7622974e+03   1.5345566e+03
   8.0000000e+00   1.3069566e+04   9.9384431e+03   3.7965778e+03   1.5840455e+03
   9.0000000e+00   1.3024733e+04   9.9209403e+03   3.8289233e+03   1.6318158e+03
   1.0000000e+01   1.2977654e+04   9.9012868e+03   3.8593565e+03   1.6779068e+03
   1.1000000e+01   1.2928335e+04   9.8794903e+03   3.8878990e+03   1.7223525e+03
   1.2000000e+01   1.2876781e+04   9.8555589e+03   3.9145713e+03   1.7651825e+03
   1.3000000e+01   1.2822996e+04   9.8295000e+03   3.9393930e+03   1.8064231e+03
   1.4000000e+01   1.2766987e+04   9.8013214e+03   3.9623827e+03   1.8460970e+03
   1.5000000e+01   1.2708758e+04   9.7710305e+03   3.9835580e+03   1.8842246e+03
   1.6000000e+01   1.2648314e+04   9.7386347e+03   4.0029358e+03   1.9208239e+03
   1.7000000e+01   1.2585661e+04   9.7041414e+03   4.0205323e+03   1.9559110e+03
   1.8000000e+01   1.2520804e+04   9.6675577e+03   4.0363627e+03   1.9895000e+03
   1.9000000e+01   1.2453748e+04   9.6288909e+03   4.0504418e+03   2.0216039e+03
   2.0000000e+01   1.2384498e+04   9.5881479e+03   4.0627836e+03   2.0522342e+03
   2.1000000e+01   1.2313058e+04   9.5453357e+03   4.0734014e+03   2.0814012e+03
   2.2000000e+01   1.2239434e+04   9.5004611e+03   4.0823081e+03   2.1091145e+03
   2.3000000e+01   1.2163631e+04   9.4535310e+03   4.0895159e+03   2.1353824e+03
   2.4000000e+01   1.2085653e+04   9.4045520e+03   4.0950365e+03   2.1602126e+03
   2.5000000e+01   1.2005505e+04   9.3535308e+03   4.0988813e+03   2.1836124e+03
   2.6000000e+01   1.1923192e+04   9.3004739e+03   4.1010608e+03   2.2055879e+03
   2.7000000e+01   1.1838719e+04   9.2453877e+03   4.1015855e+03   2.2261452e+03
   2.8000000e+01   1.1752091e+04   9.1882786e+03   4.1004653e+03   2.2452895e+03
   2.9000000e+01   1.1663311e+04   9.1291530e+03   4.0977096e+03   2.2630258e+03
   3.0000000e+01   1.1572386e+04   9.0680169e+03   4.0933276e+03   2.2793586e+03
   3.1000000e+01   1.1479318e+04   9.0048767e+03   4.0873279e+03   2.2942921e+03
   3.2000000e+01   1.1384114e+04   8.9397383e+03   4.0797191e+03   2.3078301e+03
   3.3000000e+01   1.1286777e+04   8.8726078e+03   4.0705091e+03   2.3199762e+03
   3.4000000e+01   1.1187312e+04   8.8034910e+03   4.0597057e+03   2.3307336e+03
   3.5000000e+01   1.1085723e+04   8.7323939e+03   4.0473165e+03   2.3401055e+03
   3.6000000e+01   1.0982015e+04   8.6593222e+03   4.0333485e+03   2.3480946e+03
   3.7000000e+01   1.0876193e+04   8.5842816e+03   4.0178088e+03   2.3547035e+03
   3.8000000e+01   1.0768260e+04   8.5072778e+03   4.0007038e+03   2.3599348e+03
   3.9000000e+01   1.0658221e+04   8.4283163e+03   3.9820402e+03   2.3637906e+03
   4.0000000e+01   1.0546080e+04   8.3474028e+03   3.9618239e+03   2.3662731e+03
   4.1000000e+01   1.0431841e+04   8.2645426e+03   3.9400611e+03   2.3673843e+03
   4.2000000e+01   1.0315509e+04   8.1797411e+03   3.9167574e+03   2.3671260e+03
   4.3000000e+01   1.0197088e+04   8.0930036e+03   3.8919183e+03   2.3655000e+03
   4.4000000e+01   1.0076582e+04   8.0043355e+03   3.8655492e+03   2.3625079e+03
   4.5000000e+01   9.9539959e+03   7.9137419e+03   3.8376553e+03   2.3581512e+03
   4.6000000e+01   9.8293326e+03   7.8212279e+03   3.8082415e+03   2.3524313e+03
   4.7000000e+01   9.7025967e+03   7.7267987e+03   3.7773127e+03   2.3453496e+03
   4.8000000e+01   9.5737922e+03   7.6304592e+03   3.7448734e+03   2.3369074e+03
   4.9000000e+01   9.4429233e+03   7.5322145e+03   3.7109281e+03   2.3271058e+03
   5.0000000e+01   9.3099938e+03   7.4320694e+03   3.6754813e+03   2.3159460e+03
   5.1000000e+01   9.1750077e+03   7.3300288e+03   3.6385370e+03   2.3034291e+03
   5.2000000e+01   9.0379690e+03   7.2260974e+03   3.6000994e+03   2.2895559e+03
   5.3000000e+01   8.8988816e+03   7.1202801e+03   3.5601723e+03   2.2743276e+03
   5.4000000e+01   8.7577493e+03   7.0125816e+03   3.5187595e+03   2.2577449e+03
   5.5000000e+01   8.6145760e+03   6.9030063e+03   3.4758648e+03   2.2398087e+03
   5.6000000e+01   8.4693656e+03   6.7915591e+03   3.4314916e+03   2.2205199e+03
   5.7000000e+01   8.3221217e+03   6.6782443e+03   3.3856434e+03   2.1998791e+03
   5.8000000e+01   8.1728483e+03   6.5630664e+03   3.3383235e+03   2.1778871e+03
   5.9000000e+01   8.0215489e+03   6.4460300e+03   3.2895352e+03   2.1545446e+03
   6.0000000e+01   7.8682274e+03   6.3271393e+03   3.2392817e+03   2.1298522e+03
   6.1000000e+01   7.7128875e+03   6.2063988e+03   3.1875658e+03   2.1038106e+03
   6.2000000e+01   7.5555327e+03   6.0838126e+03   3.1343906e+03   2.0764202e+03
   6.3000000e+01   7.3961667e+03   5.9593851e+03   3.0797590e+03   2.0476818e+03
   6.4000000e+01   7.2347931e+03   5.8331204e+03   3.0236736e+03   2.0175958e+03
   6.5000000e+01   7.0714156e+03   5.7050226e+03   2.9661372e+03   1.9861627e+03
   6.6000000e+01   6.9060376e+03   5.5750960e+03   2.9071524e+03   1.9533830e+03
   6.7000000e+01   6.7386627e+03   5.4433445e+03   2.8467217e+03   1.9192572e+03
   6.8000000e+01   6.5692944e+03   5.3097721e+03   2.7848476e+03   1.8837857e+03
   6.9000000e+01   6.3979362e+03   5.1743829e+03   2.7215324e+03   1.8469689e+03
   7.0000000e+01   6.2245916e+03   5.0371806e+03   2.6567785e+03   1.8088073e+03
   7.1000000e+01   6.0492639e+03   4.8981694e+03   2.5905881e+03   1.7693011e+03
   7.2000000e+01   5.8719567e+03   4.7573528e+03   2.5229635e+03   1.7284508e+03
   7.3000000e+01   5.6926732e+03   4.6147349e+03   2.4539066e+03   1.6862568e+03
   7.4000000e+01   5.5114169e+03   4.4703193e+03   2.3834197e+03   1.6427193e+03
   7.5000000e+01   5.3281910e+03   4.3241097e+03   2.3115046e+03   1.5978386e+03
   7.6000000e+01   5.1429990e+03   4.1761099e+03   2.2381634e+03   1.5516152e+03
   7.7000000e+01   4.9558440e+03   4.0263234e+03   2.1633980e+03   1.5040492e+03
   7.8000000e+01   4.7667294e+03   3.8747539e+03   2.0872102e+03   1.4551410e+03
   7.9000000e+01   4.5756585e+03   3.7214049e+03   2.0096018e+03   1.4048909e+03
   8.0000000e+01   4.3826343e+03   3.5662800e+03   1.9305746e+03   1.3532990e+03
   8.1000000e+01   4.1876602e+03   3.4093826e+03   1.8501302e+03   1.3003657e+03
   8.2000000e+01   3.9907393e+03   3.2507163e+03   1.7682703e+03   1.2460911e+03
   8.3000000e+01   3.7918748e+03   3.0902843e+03   1.6849966e+03   1.1904756e+03
   8.4000000e+01   3.5910698e+03   2.9280902e+03   1.6003106e+03   1.1335193e+03
   8.5000000e+01   3.3883275e+03   2.7641372e+03   1.5142139e+03   1.0752225e+03
   8.6000000e+01   3.1836509e+03   2.5984287e+03   1.4267079e+03   1.0155853e+03
   8.7000000e+01   2.9770431e+03   2.4309679e+03   1.3377941e+03   9.5460798e+02
   8.8000000e+01   2.7685071e+03   2.2617581e+03   1.2474739e+03   8.9229070e+02
   8.9000000e+01   2.5580460e+03   2.0908024e+03   1.1557487e+03   8.2863364e+02
   9.0000000e+01   2.3456628e+03   1.9181042e+03   1.0626198e+03   7.6363699e+02
   9.1000000e+01   2.1313606e+03   1.7436665e+03   9.6808860e+02   6.9730090e+02
   9.2000000e+01   1.9151422e+03   1.5674923e+03   8.7215635e+02   6.2962556e+02
   9.3000000e+01   1.6970105e+03   1.3895849e+03   7.7482428e+02   5.6061111e+02
   9.4000000e+01   1.4769687e+03   1.2099473e+03   6.7609363e+02   4.9025771e+02
   9.5000000e+01   1.2550195e+03   1.0285824e+03   5.7596558e+02   4.1856550e+02
   9.6000000e+01   1.0311658e+03   8.4549326e+02   4.7444129e+02   3.4553463e+02
   9.7000000e+01   8.0541059e+02   6.6068285e+02   3.7152190e+02   2.7116524e+02
   9.8000000e+01   5.7775662e+02   4.7415409e+02   2.6720852e+02   1.9545745e+02
   9.9000000e+01   3.4820677e+02   2.8590987e+02   1.6150221e+02   1.1841139e+02
   1.0000000e+02   1.1676383e+02   9.5953066e+01   5.4404043e+01   4.0027197e+01

